Asymptotic Bayes risk of semi-supervised learning with uncertain labeling

This article considers a semi-supervised classification setting on a Gaussian mixture model, where the data is not labeled strictly as usual, but instead with uncertain labels. Our main aim is to compute the Bayes risk for this model. We compare the behavior of the Bayes risk and the best known algorithm for this model. This comparison eventually gives new insights over the algorithm.

==> approx_error.dat <==
0.0 1e-05 0.0
0.0 0.26316736842105265 0.0
0.0 0.5263247368421052 0.0
0.0 0.7894821052631579 0.0
0.0 1.0526394736842106 0.0
0.0 1.3157968421052633 0.0
0.0 1.578954210526316 0.0
0.0 1.8421115789473685 0.0
0.0 2.105268947368421 0.0
0.0 2.3684263157894736 0.0
0.0 2.6315836842105265 0.0
0.0 2.8947410526315793 0.0
0.0 3.1578984210526317 0.0
0.0 3.421055789473684 0.0
0.0 3.684213157894737 0.0
0.0 3.94737052631579 0.0
0.0 4.210527894736842 0.0
0.0 4.473685263157894 0.0
0.0 4.736842631578947 0.0
0.0 5.0 0.0
  
0.052631052631578946 1e-05 9.93622997055307e-06
0.052631052631578946 0.26316736842105265 0.0015719592992444109
0.052631052631578946 0.5263247368421052 0.0010957739523090643
0.052631052631578946 0.7894821052631579 0.0008189706029843981
0.052631052631578946 1.0526394736842106 0.0006371846860710119
0.052631052631578946 1.3157968421052633 0.000507568466607087
0.052631052631578946 1.578954210526316 0.0004090873421898975
0.052631052631578946 1.8421115789473685 0.00033313358422162084
0.052631052631578946 2.105268947368421 0.0002762600192041982
0.052631052631578946 2.3684263157894736 0.00023450394703928288
0.052631052631578946 2.6315836842105265 0.0002022235108836695
0.052631052631578946 2.8947410526315793 0.0001741039672189324
0.052631052631578946 3.1578984210526317 0.0001472148902917195
0.052631052631578946 3.421055789473684 0.00012139186824559119
0.052631052631578946 3.684213157894737 9.816893517374604e-05
0.052631052631578946 3.94737052631579 7.930455955431041e-05
0.052631052631578946 4.210527894736842 6.570096616519804e-05
0.052631052631578946 4.473685263157894 5.7008013937929824e-05
0.052631052631578946 4.736842631578947 5.185689362587611e-05
0.052631052631578946 5.0 4.847185278638745e-05
  
0.10526210526315789 1e-05 9.880086261227304e-06
0.10526210526315789 0.26316736842105265 0.006096172709719743
0.10526210526315789 0.5263247368421052 0.004314585908146533
0.10526210526315789 0.7894821052631579 0.0032410105840718364
0.10526210526315789 1.0526394736842106 0.0025278016216071716
0.10526210526315789 1.3157968421052633 0.002016593255531113
0.10526210526315789 1.578954210526316 0.0016271373060714215
0.10526210526315789 1.8421115789473685 0.001326148037372082
0.10526210526315789 2.105268947368421 0.0011002516645767842
0.10526210526315789 2.3684263157894736 0.0009340287896053393
0.10526210526315789 2.6315836842105265 0.0008053898826165343
0.10526210526315789 2.8947410526315793 0.0006934100270264705
0.10526210526315789 3.1578984210526317 0.0005864696039592569
0.10526210526315789 3.421055789473684 0.00048384430216858403
0.10526210526315789 3.684213157894737 0.00039154755177125
0.10526210526315789 3.94737052631579 0.00031651492018242066
0.10526210526315789 4.210527894736842 0.0002623182947522272
0.10526210526315789 4.473685263157894 0.0002275874184837451
0.10526210526315789 4.736842631578947 0.00020692413350174976
0.10526210526315789 5.0 0.00019330983692783277
  
0.15789315789473685 1e-05 9.746597775600376e-06
0.15789315789473685 0.26316736842105265 0.013041694318345433
0.15789315789473685 0.5263247368421052 0.00945718211940217
0.15789315789473685 0.7894821052631579 0.00716303378436528
0.15789315789473685 1.0526394736842106 0.005609466101768954
0.15789315789473685 1.3157968421052633 0.004486108402292765
0.15789315789473685 1.578954210526316 0.003626451947836961
0.15789315789473685 1.8421115789473685 0.0029597790225856344
0.15789315789473685 2.105268947368421 0.0024575083669575756
0.15789315789473685 2.3684263157894736 0.0020865304900819495
0.15789315789473685 2.6315836842105265 0.0017989171949138647
0.15789315789473685 2.8947410526315793 0.0015488380754891003
0.15789315789473685 3.1578984210526317 0.0013105374958390932
0.15789315789473685 3.421055789473684 0.001082138966891983
0.15789315789473685 3.684213157894737 0.000876711355516542
0.15789315789473685 3.94737052631579 0.0007094890821765026
0.15789315789473685 4.210527894736842 0.0005883695032555602
0.15789315789473685 4.473685263157894 0.0005103830107270934
0.15789315789473685 4.736842631578947 0.0004636721671224131
0.15789315789473685 5.0 0.0004327615164555884
  
0.21052421052631579 1e-05 9.554457121048764e-06
0.21052421052631579 0.26316736842105265 0.021652268528672216
0.21052421052631579 0.5263247368421052 0.016211242095074116
0.21052421052631579 0.7894821052631579 0.012418152156686511
0.21052421052631579 1.0526394736842106 0.009779580007880715
0.21052421052631579 1.3157968421052633 0.00784807038794245
0.21052421052631579 1.578954210526316 0.006360647801932134
0.21052421052631579 1.8421115789473685 0.005201554714553642
0.21052421052631579 2.105268947368421 0.004323570290850811
0.21052421052631579 2.3684263157894736 0.0036716507929845056
0.21052421052631579 2.6315836842105265 0.0031649321403610575
0.21052421052631579 2.8947410526315793 0.0027250420477910897
0.21052421052631579 3.1578984210526317 0.002307180993678065
0.21052421052631579 3.421055789473684 0.001907411604813632
0.21052421052631579 3.684213157894737 0.001547815422173737
0.21052421052631579 3.94737052631579 0.0012545462915779615
0.21052421052631579 4.210527894736842 0.0010412945617107726
0.21052421052631579 4.473685263157894 0.0009030624274713684
0.21052421052631579 4.736842631578947 0.0008194854013655131
0.21052421052631579 5.0 0.0007638385472054839
  
0.2631552631578947 1e-05 9.305975999099182e-06
0.2631552631578947 0.26316736842105265 0.03108699137711922
0.2631552631578947 0.5263247368421052 0.024177322253285734
0.2631552631578947 0.7894821052631579 0.01878246838297594
0.2631552631578947 1.0526394736842106 0.014897236789478954
0.2631552631578947 1.3157968421052633 0.012007636801163906
0.2631552631578947 1.578954210526316 0.009764273542851911
0.2631552631578947 1.8421115789473685 0.00800520120149988
0.2631552631578947 2.105268947368421 0.0066634204453836455
0.2631552631578947 2.3684263157894736 0.005660260392701609
0.2631552631578947 2.6315836842105265 0.004877895302452873
0.2631552631578947 2.8947410526315793 0.0042000765215921745
0.2631552631578947 3.1578984210526317 0.0035588474992639626
0.2631552631578947 3.421055789473684 0.002946885736217668
0.2631552631578947 3.684213157894737 0.002396372243709324
0.2631552631578947 3.94737052631579 0.0019462863462435835
0.2631552631578947 4.210527894736842 0.0016173097538711909
0.2631552631578947 4.473685263157894 0.0014021955133833694
0.2631552631578947 4.736842631578947 0.0012705544010798958
0.2631552631578947 5.0 0.0011822082305164312
  
0.3157863157894737 1e-05 9.001725232355292e-06
0.3157863157894737 0.26316736842105265 0.04054365150211718
0.3157863157894737 0.5263247368421052 0.03289877389235974
0.3157863157894737 0.7894821052631579 0.025983483073052
0.3157863157894737 1.0526394736842106 0.02078557105852239
0.3157863157894737 1.3157968421052633 0.016843407969266314
0.3157863157894737 1.578954210526316 0.013752164136872483
0.3157863157894737 1.8421115789473685 0.011309708002467037
0.3157863157894737 2.105268947368421 0.009430607700713778
0.3157863157894737 2.3684263157894736 0.008013755013482726
0.3157863157894737 2.6315836842105265 0.00690403367120638
0.3157863157894737 2.8947410526315793 0.00594489814531172
0.3157863157894737 3.1578984210526317 0.005042212450120097
0.3157863157894737 3.421055789473684 0.00418346550415391
0.3157863157894737 3.684213157894737 0.003410905573380621
0.3157863157894737 3.94737052631579 0.0027773044277846146
0.3157863157894737 4.210527894736842 0.0023111757724849145
0.3157863157894737 4.473685263157894 0.0020030630165318902
0.3157863157894737 4.736842631578947 0.0018117066194566808
0.3157863157894737 5.0 0.0016820262983540332
  
0.3684173684210526 1e-05 8.641900341422406e-06
0.3684173684210526 0.26316736842105265 0.04933890890012315
0.3684173684210526 0.5263247368421052 0.041891206245689976
0.3684173684210526 0.7894821052631579 0.03370917714181408
0.3684173684210526 1.0526394736842106 0.027234236013997812
0.3684173684210526 1.3157968421052633 0.022207465305311726
0.3684173684210526 1.578954210526316 0.01821840359751652
0.3684173684210526 1.8421115789473685 0.01503793442628066
0.3684173684210526 2.105268947368421 0.012565952475939243
0.3684173684210526 2.3684263157894736 0.01068302619579552
0.3684173684210526 2.6315836842105265 0.00920052752899795
0.3684173684210526 2.8947410526315793 0.007922662836917007
0.3684173684210526 3.1578984210526317 0.006727531720154083
0.3684173684210526 3.421055789473684 0.005595145865246581
0.3684173684210526 3.684213157894737 0.004576436870792415
0.3684173684210526 3.94737052631579 0.0037377611160733493
0.3684173684210526 4.210527894736842 0.003115845518266325
0.3684173684210526 4.473685263157894 0.0026993662425636162
0.3684173684210526 4.736842631578947 0.002436152632202108
0.3684173684210526 5.0 0.002255691980745997
  
0.42104842105263157 1e-05 8.226582858194569e-06
0.42104842105263157 0.26316736842105265 0.05694150331527681
0.42104842105263157 0.5263247368421052 0.05066779688116402
0.42104842105263157 0.7894821052631579 0.041616745023805156
0.42104842105263157 1.0526394736842106 0.03400159218562922
0.42104842105263157 1.3157968421052633 0.02792495994182036
0.42104842105263157 1.578954210526316 0.023034701284991622
0.42104842105263157 1.8421115789473685 0.019094573650245868
0.42104842105263157 2.105268947368421 0.01599567213076955
0.42104842105263157 2.3684263157894736 0.013606981742790398
0.42104842105263157 2.6315836842105265 0.011714365641125556
0.42104842105263157 2.8947410526315793 0.010087755275631837
0.42104842105263157 3.1578984210526317 0.008577742793381289
0.42104842105263157 3.421055789473684 0.007154173159672263
0.42104842105263157 3.684213157894737 0.005873733886106988
0.42104842105263157 3.94737052631579 0.004814741114096909
0.42104842105263157 4.210527894736842 0.0040219341638451245
0.42104842105263157 4.473685263157894 0.003482790431138648
0.42104842105263157 4.736842631578947 0.003135109850216779
0.42104842105263157 5.0 0.0028934946739883403
  
0.47367947368421054 1e-05 7.755811575332985e-06
0.47367947368421054 0.26316736842105265 0.06296916079230142
0.47367947368421054 0.5263247368421052 0.05875796685898889
0.47367947368421054 0.7894821052631579 0.049339931309026024
0.47367947368421054 1.0526394736842106 0.04081606424295164
0.47367947368421054 1.3157968421052633 0.03379288445243082
0.47367947368421054 1.578954210526316 0.02804788333346204
0.47367947368421054 1.8421115789473685 0.023363193813111995
0.47367947368421054 2.105268947368421 0.019628671354307195
0.47367947368421054 2.3684263157894736 0.016710414932644687
0.47367947368421054 2.6315836842105265 0.014380727089735059
0.47367947368421054 2.8947410526315793 0.01238444597271628
0.47367947368421054 3.1578984210526317 0.01054721668160361
0.47367947368421054 3.421055789473684 0.008825848176450882
0.47367947368421054 3.684213157894737 0.0072782064202800804
0.47367947368421054 3.94737052631579 0.005991290427873841
0.47367947368421054 4.210527894736842 0.005016915141578647
0.47367947368421054 4.473685263157894 0.004342342510178392
0.47367947368421054 4.736842631578947 0.003897240436399377
0.47367947368421054 5.0 0.003583102278309521
  
0.5263105263157895 1e-05 7.229606760370662e-06
0.5263105263157895 0.26316736842105265 0.06716427354141292
0.5263105263157895 0.5263247368421052 0.0657181935513764
0.5263105263157895 0.7894821052631579 0.05649390634791399
0.5263105263157895 1.0526394736842106 0.04737593340177497
0.5263105263157895 1.3157968421052633 0.03957746334200896
0.5263105263157895 1.578954210526316 0.033076030690805495
0.5263105263157895 1.8421115789473685 0.02770191746410584
0.5263105263157895 2.105268947368421 0.023352591869718036
0.5263105263157895 2.3684263157894736 0.019900891946301808
0.5263105263157895 2.6315836842105265 0.017120649318986582
0.5263105263157895 2.8947410526315793 0.01474499685557284
0.5263105263157895 3.1578984210526317 0.012579996667764484
0.5263105263157895 3.421055789473684 0.010566793489996756
0.5263105263157895 3.684213157894737 0.008758257435134689
0.5263105263157895 3.94737052631579 0.007244944842440558
0.5263105263157895 4.210527894736842 0.006083876450924983
0.5263105263157895 4.473685263157894 0.005263326553368083
0.5263105263157895 4.736842631578947 0.0047077955198953055
0.5263105263157895 5.0 0.004308808069038008
  
0.5789415789473684 1e-05 6.647979738707827e-06
0.5789415789473684 0.26316736842105265 0.06936109206063121
0.5789415789473684 0.5263247368421052 0.0711346648559805
0.5789415789473684 0.7894821052631579 0.06267651324543541
0.5789415789473684 1.0526394736842106 0.053346511424259266
0.5789415789473684 1.3157968421052633 0.0450092531147357
0.5789415789473684 1.578954210526316 0.03790249659740894
0.5789415789473684 1.8421115789473685 0.031937029692229925
0.5789415789473684 2.105268947368421 0.027027953883268376
0.5789415789473684 2.3684263157894736 0.02306409291627789
0.5789415789473684 2.6315836842105265 0.019837555826652455
0.5789415789473684 2.8947410526315793 0.017086893270908933
0.5789415789473684 3.1578984210526317 0.014607236122116224
0.5789415789473684 3.421055789473684 0.012322378787916598
0.5789415789473684 3.684213157894737 0.010272758234997025
0.5789415789473684 3.94737052631579 0.008545421019988066
0.5789415789473684 4.210527894736842 0.007199542454694088
0.5789415789473684 4.473685263157894 0.006225712881973098
0.5789415789473684 4.736842631578947 0.005547274956976086
0.5789415789473684 5.0 0.0050503927423315885
  
0.6315726315789474 1e-05 6.01093714879565e-06
0.6315726315789474 0.26316736842105265 0.06945238954987118
0.6315726315789474 0.5263247368421052 0.0746178389379955
0.6315726315789474 0.7894821052631579 0.06746437289537946
0.6315726315789474 1.0526394736842106 0.05835304446643817
0.6315726315789474 1.3157968421052633 0.04977439900245192
0.6315726315789474 1.578954210526316 0.04226647502533753
0.6315726315789474 1.8421115789473685 0.035853308491863495
0.6315726315789474 2.105268947368421 0.030479239571069395
0.6315726315789474 2.3684263157894736 0.026056593257306346
0.6315726315789474 2.6315836842105265 0.02241184293672601
0.6315726315789474 2.8947410526315793 0.019308585498589853
0.6315726315789474 3.1578984210526317 0.016543297416997445
0.6315726315789474 3.421055789473684 0.014022749174538237
0.6315726315789474 3.684213157894737 0.011767049132570154
0.6315726315789474 3.94737052631579 0.009850867503081668
0.6315726315789474 4.210527894736842 0.008331012579132822
0.6315726315789474 4.473685263157894 0.007201444729677781
0.6315726315789474 4.736842631578947 0.006389249536146369
0.6315726315789474 5.0 0.0057813427329147975
  
0.6842036842105264 1e-05 5.318482999052715e-06
0.6842036842105264 0.26316736842105265 0.06735904365831503
0.6842036842105264 0.5263247368421052 0.07578856489225365
0.6842036842105264 0.7894821052631579 0.07040143846879324
0.6842036842105264 1.0526394736842106 0.061966500852576906
0.6842036842105264 1.3157968421052633 0.053499208823511175
0.6842036842105264 1.578954210526316 0.04584765176103045
0.6842036842105264 1.8421115789473685 0.03917888392188067
0.6842036842105264 2.105268947368421 0.03348081446461713
0.6842036842105264 2.3684263157894736 0.028694148268299628
0.6842036842105264 2.6315836842105265 0.024691916174461887
0.6842036842105264 2.8947410526315793 0.021282465937930303
0.6842036842105264 3.1578984210526317 0.01827942464716313
0.6842036842105264 3.421055789473684 0.015576379399878158
0.6842036842105264 3.684213157894737 0.013166319891841093
0.6842036842105264 3.94737052631579 0.011101509726891704
0.6842036842105264 4.210527894736842 0.009430139722794096
0.6842036842105264 4.473685263157894 0.008149781294934369
0.6842036842105264 4.736842631578947 0.007196653261718458
0.6842036842105264 5.0 0.00646592868941085
  
0.7368347368421052 1e-05 4.570619737441069e-06
0.7368347368421052 0.26316736842105265 0.06300259799440894
0.7368347368421052 0.5263247368421052 0.07425387427935333
0.7368347368421052 0.7894821052631579 0.07097543350730613
0.7368347368421052 1.0526394736842106 0.06367681621211231
0.7368347368421052 1.3157968421052633 0.055722415582710974
0.7368347368421052 1.578954210526316 0.04823992863031676
0.7368347368421052 1.8421115789473685 0.041560259517506686
0.7368347368421052 2.105268947368421 0.03573350833071206
0.7368347368421052 2.3684263157894736 0.030731469695270595
0.7368347368421052 2.6315836842105265 0.026478156346647137
0.7368347368421052 2.8947410526315793 0.022842203338818444
0.7368347368421052 3.1578984210526317 0.019672572190888103
0.7368347368421052 3.421055789473684 0.016858871243155965
0.7368347368421052 3.684213157894737 0.01436400893718537
0.7368347368421052 3.94737052631579 0.01220827913955044
0.7368347368421052 4.210527894736842 0.010423289243081824
0.7368347368421052 4.473685263157894 0.009008769784942744
0.7368347368421052 4.736842631578947 0.007915085878427281
0.7368347368421052 5.0 0.007054117246607852
  
0.7894657894736842 1e-05 3.767348838844411e-06
0.7894657894736842 0.26316736842105265 0.05627825928943715
0.7894657894736842 0.5263247368421052 0.06956678200225311
0.7894657894736842 0.7894821052631579 0.06857224694702818
0.7894657894736842 1.0526394736842106 0.06284197858366568
0.7894657894736842 1.3157968421052633 0.05584278633846579
0.7894657894736842 1.578954210526316 0.04890283828613503
0.7894657894736842 1.8421115789473685 0.0425176589800014
0.7894657894736842 2.105268947368421 0.0368225688051963
0.7894657894736842 2.3684263157894736 0.03182427470656161
0.7894657894736842 2.6315836842105265 0.027491262847876525
0.7894657894736842 2.8947410526315793 0.02375716525348467
0.7894657894736842 3.1578984210526317 0.020523332570941608
0.7894657894736842 3.421055789473684 0.017691565116983558
0.7894657894736842 3.684213157894737 0.015199857507685752
0.7894657894736842 3.94737052631579 0.013031005550823935
0.7894657894736842 4.210527894736842 0.011191334153828733
0.7894657894736842 4.473685263157894 0.009678443186254871
0.7894657894736842 4.736842631578947 0.008459742716894682
0.7894657894736842 5.0 0.0074719570620843685
  
0.8420968421052631 1e-05 2.908671146011031e-06
0.8420968421052631 0.26316736842105265 0.04702269846796464
0.8420968421052631 0.5263247368421052 0.06115481770328569
0.8420968421052631 0.7894821052631579 0.06238353953493767
0.8420968421052631 1.0526394736842106 0.05858409503202283
0.8420968421052631 1.3157968421052633 0.05301103469163106
0.8420968421052631 1.578954210526316 0.04706060225754979
0.8420968421052631 1.8421115789473685 0.041354405835223075
0.8420968421052631 2.105268947368421 0.03613273002563705
0.8420968421052631 2.3684263157894736 0.03144917881850346
0.8420968421052631 2.6315836842105265 0.027301133386493856
0.8420968421052631 2.8947410526315793 0.023672754732807173
0.8420968421052631 3.1578984210526317 0.020525274283980825
0.8420968421052631 3.421055789473684 0.017794888002415597
0.8420968421052631 3.684213157894737 0.015413669491290973
0.8420968421052631 3.94737052631579 0.013332511749558417
0.8420968421052631 4.210527894736842 0.011526845765963951
0.8420968421052631 4.473685263157894 0.009984347375019895
0.8420968421052631 4.736842631578947 0.008687050789505157
0.8420968421052631 5.0 0.00760114619135923
  
0.8947278947368421 1e-05 1.9945870709597546e-06
0.8947278947368421 0.26316736842105265 0.03496430999542322
0.8947278947368421 0.5263247368421052 0.04817255755834556
0.8947278947368421 0.7894821052631579 0.051193499243871
0.8947278947368421 1.0526394736842106 0.049543671272013846
0.8947278947368421 1.3157968421052633 0.045870147851937035
0.8947278947368421 1.578954210526316 0.04145079631305506
0.8947278947368421 1.8421115789473685 0.03693076914436706
0.8947278947368421 2.105268947368421 0.03263955986185849
0.8947278947368421 2.3684263157894736 0.02870153630659213
0.8947278947368421 2.6315836842105265 0.025135664204505772
0.8947278947368421 2.8947410526315793 0.021941527041448906
0.8947278947368421 3.1578984210526317 0.01912181615854981
0.8947278947368421 3.421055789473684 0.016664166718893487
0.8947278947368421 3.684213157894737 0.014530326542139005
0.8947278947368421 3.94737052631579 0.012667870729697165
0.8947278947368421 4.210527894736842 0.011029994120787288
0.8947278947368421 4.473685263157894 0.009586690240678954
0.8947278947368421 4.736842631578947 0.008322508029649617
0.8947278947368421 5.0 0.007226615699775793
  
0.9473589473684211 1e-05 1.025096725031748e-06
0.9473589473684211 0.26316736842105265 0.019621670575993434
0.9473589473684211 0.5263247368421052 0.029111554824547036
0.9473589473684211 0.7894821052631579 0.03274509987238304
0.9473589473684211 1.0526394736842106 0.03310627626065651
0.9473589473684211 1.3157968421052633 0.03172133175831613
0.9473589473684211 1.578954210526316 0.029472604817012926
0.9473589473684211 1.8421115789473685 0.026858760182041263
0.9473589473684211 2.105268947368421 0.024174102765120054
0.9473589473684211 2.3684263157894736 0.021595157976433767
0.9473589473684211 2.6315836842105265 0.01919562396064373
0.9473589473684211 2.8947410526315793 0.01698173240979909
0.9473589473684211 3.1578984210526317 0.014948692419323107
0.9473589473684211 3.421055789473684 0.013107394857726603
0.9473589473684211 3.684213157894737 0.01147255261220739
0.9473589473684211 3.94737052631579 0.010042414741729656
0.9473589473684211 4.210527894736842 0.00879423224645051
0.9473589473684211 4.473685263157894 0.007695364709116437
0.9473589473684211 4.736842631578947 0.006717617827504123
0.9473589473684211 5.0 0.005844975810093467
  
0.99999 1e-05 1.9999691103893683e-10
0.99999 0.26316736842105265 4.257585821286662e-06
0.99999 0.5263247368421052 7.264440082864398e-06
0.99999 0.7894821052631579 9.542929368353267e-06
0.99999 1.0526394736842106 1.1327717954655878e-05
0.99999 1.3157968421052633 1.2749563036277826e-05
0.99999 1.578954210526316 1.3886436565328383e-05
0.99999 1.8421115789473685 1.478517778610023e-05
0.99999 2.105268947368421 1.5473262991552007e-05
0.99999 2.3684263157894736 1.5966249511664066e-05
0.99999 2.6315836842105265 1.6271989387852798e-05
0.99999 2.8947410526315793 1.6398835208505233e-05
0.99999 3.1578984210526317 1.635626767893955e-05
0.99999 3.421055789473684 1.6152327160737778e-05
0.99999 3.684213157894737 1.5808227669958127e-05
0.99999 3.94737052631579 1.535411119557023e-05
0.99999 4.210527894736842 1.4805070421571018e-05
0.99999 4.473685263157894 1.4166683776385354e-05
0.99999 4.736842631578947 1.3461223116042105e-05
0.99999 5.0 1.272706218439658e-05


==> epsilon_conf_emp.dat <==
conf1 conf2 conf3 conf4 conf5 nl1 nl2 nl3 nl4 nl5
0.5807106781186547 0.6218033988749895 0.668113883008419 0.733606797749979 0.8635533905932737 775.0 846.0 888.0 919.0 949.0
0.6780330085889911 0.7088525491562421 0.7435854122563142 0.7927050983124841 0.8901650429449552 161.0 288.0 424.0 587.0 824.0
0.7853553390593273 0.8059016994374948 0.8290569415042095 0.8618033988749895 0.9267766952966369 64.0 137.0 233.0 383.0 689.0
0.8926776695296637 0.9029508497187474 0.9145284707521047 0.9309016994374948 0.9633883476483185 35.0 79.0 148.0 271.0 585.0
1.0 1.0 1.0 1.0 1.0 20.0 50.0 100.0 200.0 500.0


==> epsilon_conf_th.dat <==
x1 x2 x3 x4 x5 y1 y2 y3 y4 y5
0.5707106781186547 0.6118033988749895 0.658113883008419 0.7236067977499789 0.8535533905932737 1000.0000000000009 1000.0000000000005 999.9999999999998 1000.0000000000005 1000.0000000000002
0.575046933895234 0.6157245766641309 0.6615672781295461 0.7263986482777569 0.8550326492741498 887.7774251578285 933.3806892499007 957.7081680489622 975.4889298118306 991.6842747466162
0.5793831896718132 0.6196457544532725 0.6650206732506732 0.7291904988055349 0.8565119079550257 793.4378497338134 873.20341967063 918.0435833150297 951.8681267604153 983.4718467788489
0.5837194454483925 0.623566932242414 0.6684740683718002 0.7319823493333129 0.8579911666359018 713.3740684746148 818.6636050224898 880.7930552121428 929.0949932058074 975.3610122863012
0.5880557012249717 0.6274881100315556 0.6719274634929273 0.7347741998610909 0.8594704253167779 644.8445661172962 769.0784585939779 845.7645869472708 907.1294491355459 967.3501024430936
0.592391957001551 0.631409287820697 0.6753808586140544 0.7375660503888689 0.8609496839976538 585.7356693142478 723.865519100292 812.7848965763138 885.9337556949221 959.4374825493805
0.5967282127781302 0.6353304656098386 0.6788342537351815 0.7403579009166469 0.8624289426785299 534.3965888940897 682.5254672428487 781.6972698578619 865.4723529814177 951.621551197342
0.6010644685547094 0.6392516433989801 0.6822876488563085 0.7431497514444249 0.8639082013594059 489.5228978566574 644.6282804082039 752.3596951042787 845.7117108006926 943.9007394608662
0.6054007243312887 0.6431728211881216 0.6857410439774356 0.7459416019722028 0.8653874600402819 450.07284786381274 609.8020044385185 724.643238483542 826.6201912137868 936.2735101081427
0.6097369801078679 0.6470939989772632 0.6891944390985627 0.7487334524999808 0.866866718721158 415.2063581142202 577.7235920157841 698.4306249867311 808.1679218227716 928.7383568364338
0.6140732358844472 0.6510151767664046 0.6926478342196898 0.7515253030277589 0.868345977402034 384.2399188107241 548.1113841104423 673.6149958366116 790.3266788466547 921.2938035283232
0.6184094916610264 0.6549363545555462 0.6961012293408169 0.7543171535555369 0.86982523608291 356.6128358282862 520.7189061573063 650.0988177029425 773.0697791325115 913.9384035287381
0.6227457474376057 0.6588575323446877 0.6995546244619439 0.7571090040833148 0.871304494763786 331.8616703220765 495.3297226331554 627.7929228929972 756.3719803299022 906.6707389420967
0.627082003214185 0.6627787101338293 0.703008019583071 0.7599008546110928 0.8727837534446621 309.6006759528919 471.75314859150524 606.6156628473863 740.2093885308733 899.4894199489413
0.6314182589907642 0.6666998879229707 0.7064614147041981 0.7626927051388708 0.874263012125538 289.5066776747916 449.8206588391872 586.4921599085693 724.559372744209 892.39308414144
0.6357545147673433 0.6706210657121123 0.7099148098253252 0.7654845556666487 0.8757422708064141 271.3072759029424 429.3828680014908 567.3536445365266 709.4004856320316 885.3803958771612
0.6400907705439226 0.6745422435012538 0.7133682049464523 0.7682764061944268 0.87722152948729 254.77156580885264 410.30698005454445 549.136866998876 694.7123899901352 878.4500456505594
0.6444270263205019 0.6784634212903953 0.7168216000675793 0.7710682567222048 0.8787007881681661 239.70277701188144 392.4746257327203 531.783574122846 680.4757905012618 871.6007494816039
0.6487632820970811 0.6823845990795369 0.7202749951887064 0.7738601072499828 0.8801800468490422 225.93239259331912 375.78002183216483 515.2400430140034 666.67237033349 864.8312483210356
0.6530995378736604 0.6863057768686783 0.7237283903098335 0.7766519577777607 0.8816593055299181 213.31541713979408 360.12839879436666 499.45666476236585 653.2847321945802 858.1403074717217
0.6574357936502396 0.6902269546578199 0.7271817854309606 0.7794438083055387 0.8831385642107942 201.72654422911836 345.4346527952004 484.38757210397387 640.2963434879238 851.5267160256211
0.6617720494268189 0.6941481324469614 0.7306351805520876 0.7822356588333167 0.8846178228916702 191.05703314688722 331.6221864394341 469.9903058126694 627.6914852471372 844.9892863158805
0.6661083052033981 0.698069310236103 0.7340885756732147 0.7850275093610948 0.8860970815725462 181.21214870791204 318.6219084921476 456.2255152853788 615.4552045546693 838.5268533835937
0.6704445609799774 0.7019904880252444 0.7375419707943418 0.7878193598888728 0.8875763402534222 172.1090510747681 306.37136819319545 443.056689373405 603.5732701753919 832.1382744587805
0.6747808167565565 0.705911665814386 0.7409953659154689 0.7906112104166507 0.8890555989342983 163.67504739770385 294.81400385101836 430.4499140176134 592.0321311592757 825.8224284551567
0.6791170725331359 0.7098328436035275 0.744448761036596 0.7934030609444287 0.8905348576151743 155.84613607208138 283.8984887942315 418.3736536799045 580.8188781882325 819.57821547827
0.6834533283097151 0.713754021392669 0.747902156157723 0.7961949114722067 0.8920141162960503 148.56578895198547 273.5781605269073 406.7985539377668 569.9212074611771 813.4045563466043
0.6877895840862943 0.7176751991818106 0.7513555512788501 0.7989867619999846 0.8934933749769264 141.7839280832058 263.81052120707807 395.697262932031 559.3273869285915 807.3003921252665
0.6921258398628736 0.721596376970952 0.7548089463999772 0.8017786125277626 0.8949726336578023 135.4560622395851 254.55679944289767 385.044269637756 549.0262247035197 801.2646836718711
0.6964620956394528 0.7255175547600936 0.7582623415211044 0.8045704630555407 0.8964518923386784 129.54255536460013 245.78156495272898 374.8157571708214 539.0070394901267 795.2964111942632
0.7007983514160321 0.7294387325492351 0.7617157366422315 0.8073623135833187 0.8979311510195545 124.00800438203132 237.45238892437604 364.9894695536534 529.2596328838877 789.3945738197333
0.7051346071926113 0.7333599103383766 0.7651691317633585 0.8101541641110966 0.8994104097004304 118.8207080804578 229.5395439828843 355.5445905470669 519.7742634092353 783.5581891753762
0.7094708629691906 0.7372810881275181 0.7686225268844856 0.8129460146388746 0.9008896683813065 113.95221214866763 222.0157385745519 346.4616333153491 510.5416221712283 777.7862929792669
0.7138071187457699 0.7412022659166597 0.7720759220056127 0.8157378651666526 0.9023689270621825 109.37691813461382 214.85588132818404 337.72233983162056 501.5528100075711 772.0779386421444
0.7181433745223491 0.7451234437058012 0.7755293171267398 0.8185297156944307 0.9038481857430585 105.07174626575288 208.03687158849291 329.30958905302765 492.79931603625283 766.4321968792846
0.7224796302989283 0.7490446214949427 0.7789827122478669 0.8213215662222086 0.9053274444239345 101.01584381602802 201.53741285141325 321.20731300274946 484.2729975022193 760.8481553322697
0.7268158860755075 0.7529657992840842 0.7824361073689939 0.8241134167499866 0.9068067031048106 97.1903321213962 195.33784628372226 313.4004199901843 475.96606083394903 755.3249182003734
0.7311521418520868 0.7568869770732257 0.785889502490121 0.8269052672777646 0.9082859617856865 93.57808649924608 189.42000189341653 305.8747242837318 467.8710438276309 749.8616058812719
0.735488397628666 0.7608081548623673 0.7893428976112481 0.8296971178055426 0.9097652204665626 90.16354427011449 183.76706524406552 298.6168816237838 459.9807988828774 744.4573546208192
0.7398246534052453 0.7647293326515088 0.7927962927323752 0.8324889683333205 0.9112444791474387 86.93253685423896 178.36345788509956 291.61433002815335 452.2884772196396 739.1113161716274
0.7441609091818245 0.7686505104406502 0.7962496878535023 0.8352808188610985 0.9127237378283146 83.87214255338245 173.19472990833327 284.8552353993011 444.7875140112323 733.8226574601947
0.7484971649584038 0.7725716882297918 0.7997030829746293 0.8380726693888766 0.9142029965091907 80.97055715594674 168.2474632453487 278.328441493301 437.47161437320153 728.5905602623401
0.752833420734983 0.7764928660189334 0.8031564780957564 0.8408645199166546 0.9156822551900667 78.21697994128475 163.5091844959072 272.0234238553449 430.33474015218627 723.4142208867113
0.7571696765115623 0.7804140438080749 0.8066098732168835 0.8436563704444325 0.9171615138709427 75.60151302381772 158.96828622873468 265.9302473664149 423.3710974629927 718.2928498661328
0.7615059322881415 0.7843352215972164 0.8100632683380106 0.8464482209722105 0.9186407725518188 73.1150722822991 154.61395582650235 260.03952708117697 416.5751249258452 713.2256716565722
0.7658421880647208 0.7882563993863579 0.8135166634591376 0.8492400714999885 0.9201200312326947 70.74930837501027 150.43611105967156 254.34239206868648 409.9414825592132 708.2119243435204
0.7701784438413 0.7921775771754994 0.8169700585802647 0.8520319220277665 0.9215992899135708 68.49653655645928 146.42534167168114 248.83045199562355 403.46504128678816 703.2508593555609
0.7745146996178792 0.796098754964641 0.8204234537013918 0.8548237725555445 0.9230785485944468 66.34967419227847 142.57285634289437 243.49576621688314 397.14087302010483 698.3417411849468
0.7788509553944585 0.8000199327537825 0.8238768488225189 0.8576156230833225 0.9245578072753229 64.30218502221062 138.87043447464345 238.33081516079181 390.9642412809988 693.4838471149735
0.7831872111710377 0.8039411105429239 0.827330243943646 0.8604074736111005 0.9260370659561988 62.348029350981946 135.31038229914427 233.3284738163141 384.93059233057215 688.6764669539705
0.787523466947617 0.8078622883320655 0.830783639064773 0.8631993241388785 0.9275163246370749 60.48161945733622 131.8854928773467 228.48198714761665 379.0355467736461 683.9189027757218
0.7918597227241962 0.811783466121207 0.8342370341859001 0.8659911746666564 0.9289955833179508 58.6977796056866 128.589009596036 223.78494727751075 373.2748916097906 679.2104686661446
0.7961959785007755 0.8157046439103486 0.8376904293070272 0.8687830251944344 0.9304748419988269 56.99171012534017 125.41459281867468 219.23127229580612 367.64457270399066 674.5504904760478
0.8005322342773546 0.81962582169949 0.8411438244281543 0.8715748757222124 0.931954100679703 55.358955091220196 122.35628938238929 214.81518656165724 362.14068765181975 669.9383055798087
0.804868490053934 0.8235469994886315 0.8445972195492814 0.8743667262499905 0.933433359360579 53.795373199240345 119.40850466684556 210.5312023807313 356.7594790156723 665.3732626398053
0.8092047458305132 0.8274681772777731 0.8480506146704084 0.8771585767777684 0.934912618041455 52.29711148047087 116.56597699013628 206.3741029486166 351.49732791016595 660.8547213764465
0.8135410016070924 0.8313893550669147 0.8515040097915355 0.8799504273055464 0.936391876722331 50.860581542215854 113.82375411272515 202.3389264614422 346.3507479162592 656.3820523436505
0.8178772573836717 0.8353105328560562 0.8549574049126626 0.8827422778333244 0.937871135403207 49.48243806214903 111.17717165339774 198.42095130330796 341.31637930497857 651.9546367096249
0.8222135131602509 0.8392317106451976 0.8584108000337897 0.8855341283611023 0.939350394084083 48.15955929459383 108.62183324144696 194.61568222792633 336.3909835528804 647.5718660428015
0.8265497689368302 0.8431528884343392 0.8618641951549167 0.8883259788888804 0.9408296527649591 46.88902937663356 106.15359224729288 190.91883745893725 331.57143813253094 643.233142102795
0.8308860247134094 0.8470740662234807 0.8653175902760438 0.8911178294166584 0.9423089114458351 45.66812224661106 103.76853494968906 187.32633663975167 326.85473156235463 638.9378766362446
0.8352222804899887 0.8509952440126223 0.8687709853971709 0.8939096799444364 0.9437881701267111 44.494287009255615 101.46296501184862 183.83428956958195 322.23795870119733 634.6854911774105
0.8395585362665678 0.8549164218017637 0.872224380518298 0.8967015304722143 0.9452674288075872 43.36513460060295 99.23338915144858 180.43898566757943 317.7183162738771 630.4754168534037
0.8438947920431472 0.8588375995909052 0.8756777756394251 0.8994933809999923 0.9467466874884631 42.27842562243044 97.07650390071935 177.13688411178347 313.2930986148515 626.3070941939187
0.8482310478197264 0.8627587773800468 0.8791311707605521 0.9022852315277703 0.9482259461693392 41.232059230438324 94.98918336287107 173.92460460393443 308.9596936179356 622.1799729453555
0.8525673035963057 0.8666799551691884 0.8825845658816792 0.9050770820555483 0.9497052048502153 40.22406297314073 92.96846788008096 170.79891871516142 304.7155788807486 618.0935118892173
0.8569035593728849 0.8706011329583299 0.8860379610028063 0.9078689325833262 0.9511844635310912 39.25258348963014 91.01155353629468 167.75674177116264 300.5583180332621 614.047178664665
0.8612398151494641 0.8745223107474713 0.8894913561239334 0.9106607831111043 0.9526637222119673 38.31587798423699 89.11578242529018 164.79512523878122 296.48555724047264 610.040449595126
0.8655760709260434 0.8784434885366129 0.8929447512450605 0.9134526336388823 0.9541429808928433 37.41230640480762 87.27863362090244 161.9112495788818 292.4950218698231 606.0728095188517
0.8699123267026226 0.8823646663257544 0.8963981463661875 0.9162444841666603 0.9556222395737193 36.5403242590066 85.4977147921023 159.10241753317123 288.5845133145627 602.1437516233169
0.8742485824792019 0.886285844114896 0.8998515414873146 0.9190363346944382 0.9571014982545953 35.698476009850374 83.77075441083011 156.366047815111 284.75190596476307 598.252777283365
0.8785848382557812 0.8902070219040374 0.9033049366084418 0.9218281852222162 0.9585807569354714 34.88538899770446 82.09559450517476 153.69966917736068 280.99514431819705 594.3993959030041
0.8829210940323604 0.8941281996931789 0.9067583317295689 0.9246200357499943 0.9600600156163474 34.09976784132328 80.47018391470965 151.1009148302873 277.312240223749 590.583124760756
0.8872573498089396 0.8980493774823205 0.910211726850696 0.9274118862777723 0.9615392742972234 33.34038927526376 78.89257200860999 148.56751718799688 273.70127025045304 586.8034888584685
0.8915936055855189 0.9019705552714621 0.913665121971823 0.9302037368055502 0.9630185329780994 32.60609738523209 77.36090283061363 146.09730292010664 270.1603731756584 583.0600207735079
0.8959298613620981 0.9058917330606036 0.9171185170929501 0.9329955873333282 0.9644977916589754 31.895799206691457 75.87340963799744 143.68818828909298 266.6877475861973 579.3522605142343
0.9002661171386774 0.909812910849745 0.9205719122140772 0.9357874378611062 0.9659770503398515 31.208460655419813 74.42840980455547 141.3381747545319 263.28164958678235 575.6797553786909
0.9046023729152566 0.9137340886388865 0.9240253073352043 0.9385792883888842 0.9674563090207275 30.543102761711708 73.02430006011171 139.0453448269154 259.94039061019066 572.0420598164123
0.9089386286918358 0.9176552664280281 0.9274787024563313 0.9413711389166621 0.9689355677016035 29.89879818260337 71.65955204141095 136.80785815497916 256.66233532409893 568.4387352932837
0.9132748844684151 0.9215764442171697 0.9309320975774584 0.9441629894444402 0.9704148263824796 29.274667968908698 70.33270813132684 134.623947831632 253.44589962972697 564.8693501593666
0.9176111402449943 0.9254976220063111 0.9343854926985855 0.9469548399722182 0.9718940850633555 28.669878566009782 69.04237756523015 132.49191690463945 250.28954874771438 561.3334795196243
0.9219473960215736 0.9294187997954526 0.9378388878197126 0.9497466904999962 0.9733733437442316 28.083639029284456 67.78723278509072 130.41013507919286 247.19179538691253 557.8307051074667
0.9262836517981528 0.9333399775845942 0.9412922829408397 0.9525385410277741 0.9748526024251076 27.515198436793593 66.56600602346191 128.37703560039841 244.15119799201267 554.3606151610519
0.9306199075747321 0.9372611553737358 0.9447456780619667 0.9553303915555521 0.9763318611059837 26.96384348341819 65.37748610093023 126.39111230455416 241.16635906615474 550.9228043022698
0.9349561633513113 0.9411823331628772 0.9481990731830938 0.9581222420833302 0.9778111197868596 26.42889624204775 64.22051542191963 124.45091682884977 238.2359235648721 547.5168734183461
0.9392924191278906 0.9451035109520187 0.9516524683042209 0.9609140926111082 0.9792903784677357 25.909712078693474 63.093987154934 122.55505596983733 235.35857735792723 544.1424295459987
0.9436286749044698 0.9490246887411602 0.955105863425348 0.9637059431388861 0.9807696371486117 25.405677709550144 61.99684258440898 120.7021891816757 232.53304575577633 540.7990857580874
0.947964930681049 0.9529458665303018 0.9585592585464751 0.9664977936666641 0.9822488958294877 24.916209389067223 60.9280686223403 118.89102620575927 229.75809209757972 537.4864610526909
0.9523011864576283 0.9568670443194434 0.9620126536676021 0.9692896441944421 0.9837281545103638 24.44075121903056 59.88669546876532 117.12032482390516 227.03251639783687 534.2041802445575
0.9566374422342075 0.9607882221085848 0.9654660487887292 0.97208149472222 0.9852074131912398 23.97877356950523 58.87179441100779 115.38888872779123 224.3551540488804 530.9518738588669
0.9609736980107868 0.9647093998977263 0.9689194439098563 0.974873345249998 0.9866866718721158 23.529771603261864 57.88247575235869 113.69556549782266 221.72487457661026 527.7291780272496
0.9653099537873661 0.9686305776868679 0.9723728390309834 0.977665195777776 0.9881659305529918 23.09326389600762 56.917886861565414 112.03924468504958 219.14058044698533 524.5357343860073
0.9696462095639453 0.9725517554760094 0.9758262341521104 0.980457046305554 0.9896451892338678 22.668791145378353 55.97721033514357 110.41885599017472 216.60120592092062 521.3711899764855
0.9739824653405245 0.9764729332651509 0.9792796292732375 0.983248896833332 0.9911244479147439 22.255914962225564 55.059662265113516 108.83336753407492 214.10571595535814 518.2351971475399
0.9783187211171038 0.9803941110542924 0.9827330243943646 0.98604074736111 0.9926037065956199 21.854216738257144 54.16449060530699 107.28178421461789 211.65310514839763 515.1274134600521
0.982654976893683 0.9843152888434339 0.9861864195154917 0.988832597888888 0.9940829652764959 21.463296584568955 53.29097362988419 105.76314614488781 209.24239672647727 512.0475015934433
0.9869912326702622 0.9882364666325755 0.9896398146366188 0.9916244484166661 0.9955622239573719 21.082772336039987 52.4384184781618 104.27652716824326 206.87264157170208 508.99512925413626
0.9913274884468415 0.992157644421717 0.9930932097577458 0.994416298944444 0.997041482638248 20.712278616961807 51.60615978027201 102.82103344591746 204.54291728750997 505.96996908592564
0.9956637442234207 0.9960788222108585 0.9965466048788729 0.997208149472222 0.9985207413191239 20.351465963635338 50.79355835856191 101.395802113139 202.25232730095817 502.9716985822034
1.0 1.0 1.0 1.0 1.0 20.0 50.0 100.0 200.0 500.0


==> reduction_alpha.dat <==
alpha algo_abs algo_oracle bound_abs bound_oracle oracle
0.1 0.03526774705686567 0.0441550928062201 0.045106378508861816 0.05647302409189351 0.07864960352514261
0.3020408163265306 0.16029341419614124 0.21216029301886835 0.20072068835395965 0.26580337345340627 0.07864960352514261
0.5040816326530613 0.24859292122106028 0.34481122276987014 0.2968895978953104 0.41217609355350665 0.07864960352514261
0.7061224489795919 0.2958595617293178 0.42843558292917283 0.34283255651629857 0.4970912967363559 0.07864960352514261
0.9081632653061225 0.3203220007226181 0.48309238511906655 0.3641580152313614 0.5500914832908975 0.07864960352514261
1.1102040816326533 0.3323279350848414 0.5209980028122105 0.37295761982786746 0.5858250584101561 0.07864960352514261
1.3122448979591839 0.3371842904206695 0.5486279441749217 0.374918383357556 0.6113858459542931 0.07864960352514261
1.5142857142857145 0.3392595568132979 0.5721156190015743 0.37294809068332463 0.6305055040353825 0.07864960352514261
1.716326530612245 0.3369207785902843 0.5881385559842656 0.36864944038452757 0.6453086836208697 0.07864960352514261
1.9183673469387756 0.33297797284840824 0.6009962599261237 0.3629591730267916 0.6570865172599502 0.07864960352514261
2.1204081632653065 0.328029637453111 0.6115255580174771 0.3564496859715749 0.6666661336811238 0.07864960352514261
2.322448979591837 0.3224630312086963 0.6202951700648213 0.34948250847038603 0.674600740876301 0.07864960352514261
2.5244897959183676 0.31653454172918666 0.6277040166064568 0.3422914791687337 0.6812737701426721 0.07864960352514261
2.7265306122448982 0.31103002206896585 0.6352921210145315 0.33503024360540506 0.6869590483996614 0.07864960352514261
2.928571428571429 0.3047768566520397 0.6406690510881793 0.3278005805261846 0.6918571621914235 0.07864960352514261
3.1306122448979594 0.29854375052075477 0.6453611602462671 0.32066991896633407 0.6961182923063645 0.07864960352514261
3.33265306122449 0.29238435676204055 0.6494894697077989 0.3136825059593214 0.699857033717948 0.07864960352514261
3.5346938775510206 0.28633478012182567 0.6531477628715695 0.30686671167149715 0.7031622936032519 0.07864960352514261
3.736734693877551 0.28041914251970407 0.6564104602294817 0.30023991292568475 0.7061040701887319 0.07864960352514261
3.938775510204082 0.27499307098254294 0.66015367118848 0.29381181845894694 0.7087381994377854 0.07864960352514261
4.140816326530612 0.269359474968845 0.6627485839304943 0.2875867685309017 0.7111097449293191 0.07864960352514261
4.3428571428571425 0.2638927505646049 0.6651001420325692 0.2815653460189003 0.7132554618229134 0.07864960352514261
4.544897959183674 0.2585942294880923 0.6672404671158912 0.2757455172979232 0.7152056164541999 0.07864960352514261
4.746938775510204 0.253463122154515 0.6691965291877057 0.27012344712515396 0.7169853494962853 0.07864960352514261
4.948979591836735 0.24849688431918648 0.6709904933015446 0.26469408452749105 0.7186157105873849 0.07864960352514261
5.151020408163265 0.24186595858793214 0.6712310145208473 0.25945158597811097 0.7201144530096762 0.07864960352514261
5.353061224489796 0.2372967590913155 0.6727999361819521 0.25438962180864116 0.7214966507628942 0.07864960352514261
5.555102040816326 0.2328750614964243 0.6742532064184857 0.24950159811808786 0.7227751825717507 0.07864960352514261
5.757142857142857 0.22859618178845617 0.6756028541268702 0.24478081707202265 0.7239611150284327 0.07864960352514261
5.959183673469387 0.22445536468641547 0.6768596429138448 0.24022059203741877 0.7250640085380671 0.07864960352514261
6.161224489795918 0.22044760432136798 0.6780324904604422 0.2358143294341481 0.7260921635500613 0.07864960352514261
6.3632653061224485 0.21672069760967186 0.6796083418914604 0.2315555859863766 0.7270528202155463 0.07864960352514261
6.5653061224489795 0.21295649453104548 0.6806205858735576 0.2274381077506715 0.7279523214036893 0.07864960352514261
6.7673469387755105 0.20931133591175455 0.6815711301032042 0.22345585563689943 0.7287962466663019 0.07864960352514261
6.969387755102041 0.2057805251024924 0.6824654925237266 0.21960302092811732 0.7295895229992224 0.07864960352514261
7.171428571428572 0.20235943818935967 0.6833083464664331 0.21587403341774924 0.7303365169435239 0.07864960352514261
7.373469387755102 0.19904366716147553 0.6841040303378313 0.2122635641266214 0.7310411115830251 0.07864960352514261
7.575510204081633 0.19594214684632213 0.6852522382747731 0.20876652407493426 0.7317067712421232 0.07864960352514261
7.777551020408163 0.19281933634644266 0.6859534895461148 0.20537806021996302 0.7323365961095989 0.07864960352514261
7.979591836734694 0.18978990174488675 0.6866185103236402 0.20209354939673185 0.7329333685665353 0.07864960352514261
8.181632653061225 0.18685000461361156 0.6872498314137829 0.19890859089255944 0.7334995926473613 0.07864960352514261
8.383673469387755 0.18399606528535087 0.6878500477232611 0.19581899813020953 0.7340375277891197 0.07864960352514261
8.585714285714285 0.18122460366536214 0.688421289328837 0.1928207898157868 0.734549217807724 0.07864960352514261
8.787755102040816 0.17861975181313122 0.6893029651201331 0.1899101808172975 0.7350365158681322 0.07864960352514261
8.989795918367347 0.17600013702544803 0.6898141901147304 0.18708357297093964 0.7355011060779837 0.07864960352514261
9.191836734693878 0.17345377393357161 0.6903024082715887 0.18433754595969867 0.7359445222239254 0.07864960352514261
9.393877551020408 0.1709777792539986 0.6907690860002847 0.18166884836868105 0.7363681640807755 0.07864960352514261
9.595918367346938 0.16856939182294486 0.6912155071913495 0.17907438899108205 0.7367733116515581 0.07864960352514261
9.79795918367347 0.1662260708663667 0.6916432177596251 0.17655122843525362 0.7371611376371232 0.07864960352514261
10.0 0.16317682495515884 0.6912729344673264 0.17409657106576817 0.7375327183863432 0.07864960352514261


==> reduction_lambda.dat <==
lambda algo_abs algo_oracle bound_abs bound_oracle oracle
0.01 1.140239395352273e-07 1.4931789541859824e-06 1.425309350493954e-07 1.8664869272513375e-06 0.460172162722971
0.21387755102040817 0.001095341050954492 0.003599062266023368 0.0013732647154905348 0.0045122614682079855 0.3218725236868497
0.41775510204081634 0.008091285061114858 0.020438064073146453 0.010202105194927055 0.02576985955609838 0.2590296677160293
0.6216326530612245 0.026214810183682137 0.057322308739439116 0.03315289936711629 0.07249340047813564 0.2152206141115166
0.8255102040816327 0.058632235588724255 0.11643999176851218 0.0736826541191935 0.14632919166061054 0.18178701080908855
1.029387755102041 0.10371243411393036 0.1919427346336651 0.12805197455320483 0.23698842265464945 0.15515125488284065
1.233265306122449 0.1552706996019684 0.2720986001574971 0.1872884353347729 0.3282069392951312 0.13338647618431465
1.437142857142857 0.20688486305413803 0.3469997027976663 0.243983809612233 0.4092242814172491 0.11530112419241467
1.6410204081632653 0.25486623638455563 0.41230018037713995 0.29486939563775927 0.4770137729025608 0.10009276077809148
1.8448979591836736 0.2979679372181086 0.4675849693672231 0.339377957762185 0.5325674750672752 0.08718897990418817
2.0487755102040817 0.3361952217329689 0.5140306787110084 0.3780351181731512 0.5780024099006312 0.07616433053813365
2.2526530612244895 0.37001757148469133 0.5531462674114245 0.4116530165813766 0.6153878818798636 0.06669277154967412
2.4565306122448978 0.40001016119929755 0.5863118514722904 0.4410300872101448 0.6464364959911535 0.058518516883277805
2.660408163265306 0.42671923696501407 0.6146666479463779 0.4668629157054429 0.672491508615646 0.05143716644812013
2.864285714285714 0.4506218526238563 0.6391171489118782 0.4897314685983793 0.6945863323992878 0.045282953570010775
3.068163265306122 0.4721200340555244 0.6603749224817363 0.510107295485767 0.7135093649490836 0.03991981544652845
3.2720408163265304 0.491549789059737 0.6790002080915084 0.5283692647645051 0.7298606339964391 0.035234953762102394
3.4759183673469387 0.5091905002497917 0.6954354170862136 0.5448216833069338 0.7440992994500754 0.031134074679168067
3.679795918367347 0.525275131114207 0.7100328068868975 0.5597118130455977 0.7565820768448898 0.027537795498946638
3.883673469387755 0.5399988119286654 0.723075298690025 0.573244583183913 0.7675924261221093 0.02437888279295075
4.0875510204081635 0.5535258166126077 0.734792064339116 0.585593391384831 0.777360990115633 0.021600096420632098
4.291428571428571 0.5659953454260255 0.7453704793310012 0.5969070889265173 0.7860787664006333 0.019152483714422908
4.495306122448979 0.5775258094326573 0.7549647185881708 0.6073140643396182 0.7939051105874003 0.016994013903008365
4.6991836734693875 0.5882187308200488 0.7637029206256851 0.6169245972342872 0.8009726517494945 0.015088473605548103
4.903061224489796 0.5981615182169228 0.771692233413348 0.6258324880809037 0.8073907392496141 0.013404565357797882
5.106938775510204 0.6074299831484261 0.7790230826893322 0.6341166230568094 0.8132484402990022 0.011915165934063054
5.310816326530612 0.6160898677065882 0.7857718539414276 0.641842782707497 0.8186175745535607 0.010596711788351199
5.514693877551021 0.6241987437454112 0.7920038367368297 0.6490657315441135 0.8235558862049221 0.009428686594376456
5.718571428571428 0.631807222735293 0.7977751236944192 0.6558314451941568 0.8281102104802475 0.008393191498522357
5.922448979591836 0.6389597084508232 0.8031338225158935 0.6621792529696808 0.8323193895924037 0.007474582903166493
6.1263265306122445 0.6456958109049028 0.8081220221944633 0.6681436756489686 0.836216696841669 0.006659165772726072
6.330204081632653 0.6520504430319907 0.8127760390659414 0.6737558182152665 0.8398316279820561 0.005934932880613419
6.534081632653061 0.658054794720808 0.8171277276246247 0.6790442812216431 0.8431910454686423 0.005291342288384682
6.737959183673469 0.6637368069930973 0.8212051293952567 0.6840356507457376 0.8463197746790271 0.004719126808805485
6.941836734693878 0.6691214995294147 0.8250329185703924 0.68875468283627 0.8492408126353986 0.004210130353524466
7.145714285714286 0.67423132433196 0.8286328650723268 0.6932243095016156 0.8519753159433645 0.003757166977512938
7.349591836734694 0.6790866959864378 0.8320245013675548 0.6974655722878215 0.8545425028554833 0.0033538991610717606
7.553469387755102 0.6837058816910008 0.8352249929827378 0.7014975553708557 0.8569595586145606 0.0029947324568624367
7.75734693877551 0.6881055256373841 0.8382497832089681 0.7053373580319469 0.8592415919631378 0.0026747241048933335
7.961224489795918 0.6923007490169766 0.8411127110177098 0.7090001236647309 0.8614016622051919 0.0023895036061301056
8.165102040816327 0.6963053425008191 0.8438262395977512 0.7124991293853402 0.86345088021573 0.0021352035633923627
8.368979591836734 0.7001318774185683 0.8464015837647032 0.7158459333632937 0.8653985785839039 0.0019083993603881133
8.572857142857142 0.7037917897328771 0.8488488035474565 0.719050572009393 0.8672525403781622 0.0017060564669774125
8.77673469387755 0.7072956876217796 0.8511771664600886 0.7221217936407133 0.869019269739205 0.0015254843395896556
8.980612244897959 0.7106531524605225 0.8533948976342364 0.7250673093100889 0.8707042807796774 0.0013642960368795976
9.184489795918367 0.7138730623252574 0.8555095603981016 0.7278940373727767 0.8723123767759394 0.0012203727975855783
9.388367346938775 0.7169637601754911 0.857528247344047 0.7306083186814192 0.8738478924490264 0.0010918329344301592
9.592244897959183 0.7199326555928149 0.8594570940827788 0.7332160850782027 0.8753148793740088 0.0009770044882548845
9.796122448979592 0.7227867058859527 0.8613018473022557 0.7357229736022212 0.8767172263564104 0.0008744011632101367
10.0 0.7255324771949347 0.8630679277847648 0.7381343892781118 0.8780587190293823 0.0007827011290012509


==> test.dat <==
0 1 2
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0
0.0 0.0 0.0


==> usefulness.dat <==
eps y
1e-05 0.9999626531891013
0.00506040404040404 0.9845243435170655
0.01011080808080808 0.9695939578861872
0.01516121212121212 0.9538882873625725
0.02021161616161616 0.9385780293996663
0.0252620202020202 0.9236829843398103
0.03031242424242424 0.9089520498869864
0.03536282828282828 0.8942321028848963
0.04041323232323232 0.8794799892713209
0.045463636363636366 0.8647099068000266
0.0505140404040404 0.8499536479891531
0.055564444444444444 0.8352407315371622
0.06061484848484849 0.8205916002239404
0.06566525252525252 0.8060173584569197
0.07071565656565655 0.7915220001675366
0.0757660606060606 0.7771050640511812
0.08081646464646464 0.7627638569983066
0.08586686868686867 0.7484950137200533
0.09091727272727272 0.734295441159633
0.09596767676767676 0.7201627923893623
0.10101808080808079 0.7060956235040697
0.10606848484848484 0.6920933612350011
0.11111888888888888 0.6781561746654879
0.11616929292929291 0.6642848128987453
0.12121969696969696 0.6504804456849596
0.126270101010101 0.6367445262377907
0.13132050505050505 0.6230786837314822
0.1363709090909091 0.6094846458573693
0.14142131313131312 0.5959641879921698
0.14647171717171717 0.5825191038873375
0.15152212121212122 0.5691511924945987
0.15657252525252524 0.5558622560041154
0.1616229292929293 0.5426541049893413
0.16667333333333334 0.5295285674739477
0.17172373737373736 0.5164874996135936
0.1767741414141414 0.5035327964429372
0.18182454545454546 0.4906664017469528
0.18687494949494948 0.477890316574525
0.19192535353535353 0.46520660623639326
0.19697575757575758 0.4526174058411107
0.2020261616161616 0.4401249245458918
0.20707656565656565 0.42773144875701535
0.2121269696969697 0.41543934452678977
0.21717737373737372 0.40325105937734834
0.22222777777777777 0.391169123748403
0.22727818181818182 0.37919615222584313
0.23232858585858585 0.3673348446670653
0.2373789898989899 0.355587987301219
0.24242939393939394 0.3439584538502745
0.24747979797979797 0.3324492066908637
0.252530202020202 0.32106329805710876
0.25758060606060607 0.3098038712705362
0.2626310101010101 0.298674161973697
0.2676814141414141 0.28767749933827996
0.2727318181818182 0.276817307215263
0.2777822222222222 0.2660971051931037
0.28283262626262623 0.2555205095293727
0.2878830303030303 0.2450912339210224
0.29293343434343433 0.2348130900782118
0.29798383838383835 0.22468998806605517
0.30303424242424243 0.21472593637765458
0.30808464646464645 0.20492504170028378
0.31313505050505047 0.19529150833463277
0.31818545454545455 0.18582963722466567
0.32323585858585857 0.1765438245529806
0.3282862626262626 0.16743855985370837
0.33333666666666667 0.15851842359205526
0.3383870707070707 0.14978808415670689
0.3434374747474747 0.14125229420858648
0.3484878787878788 0.13291588632703796
0.3535382828282828 0.1247837678925033
0.35858868686868683 0.1168609151433519
0.3636390909090909 0.10915236634385861
0.36868949494949493 0.10166321400060119
0.37373989898989896 0.09439859606597759
0.37879030303030303 0.087363686070365
0.38384070707070705 0.08056368212890158
0.3888911111111111 0.07400379477526324
0.39394151515151515 0.06768923358340342
0.3989919191919192 0.06162519254932152
0.4040423232323232 0.05581683421879665
0.4090927272727273 0.05026927256391898
0.4141431313131313 0.0449875546313529
0.4191935353535353 0.039976641008691874
0.4242439393939394 0.03524138518200224
0.4292943434343434 0.03078651188754261
0.43434474747474744 0.026616594593335124
0.4393951515151515 0.02273603228117727
0.44444555555555554 0.019149025735965025
0.44949595959595956 0.015859553585724936
0.45454636363636364 0.01287134837109935
0.45959676767676766 0.010187872955495492
0.4646471717171717 0.007812297614782756
0.46969757575757576 0.0057474781662551
0.4747479797979798 0.003995935508511618
0.4797983838383838 0.0025598369450698763
0.4848487878787879 0.0014409796533823083
0.4898991919191919 0.000640776636508122
0.4949495959595959 0.0001602454567756445
0.5 0.0

